HATS-13b and HATS-14b: two transiting hot Jupiters from the HATSouth survey

We report the discovery of HATS-13b and HATS-14b, two hot-Jupiter transiting planets discovered by the HATSouth survey. The host stars are quite similar to each other (HATS-13: V = 13.9 mag, M* = 0.96 Msun, R* = 0.89 Rsun, Teff = 5500 K, [Fe/H] = 0.05; HATS-14: V = 13.8 mag, M* = 0.97 Msun, R* = 0.93 Rsun, Teff = 5350 K, [Fe/H] = 0.33) and both the planets orbit around them with a period of roughly 3 days and a separation of roughly 0.04 au. However, even though they are irradiated in a similar way, the physical characteristics of the two planets are very different. HATS-13b, with a mass of Mp = 0.543 MJ and a radius of Rp = 1.212 RJ, appears as an inflated planet, while HATS-14b, having a mass of Mp = 1.071 MJ and a radius of Rp = 1.039 RJ, is only slightly larger in radius than Jupiter.

==> HATS582-006_rvtable.dat <==
2456077.90592        -89.89     27.00      -23.00     13.00      0.416774   FEROS
2456078.86766        168.11     24.00      15.00      12.00      0.764378   FEROS
2456114.77348        171.11     44.00      5.00       19.00      0.741929   FEROS
2456114.85948        151.11     27.00      5.00       13.00      0.773012   FEROS
2456116.65611        -69.89     26.00      36.00      13.00      0.422373   FEROS
2456117.60502        140.11     37.00      41.00      17.00      0.765342   FEROS
2456121.81588        -137.89    37.00      -13.00     17.00      0.287285   FEROS
2456125.91876        142.11     33.00      14.00      15.00      0.770204   FEROS
2456145.75487        47.11      37.00      -10.00     17.00      0.939630   FEROS
2456160.71709        -147.10    39.00      -6.00      29.00      0.347472   Coralie
2456161.81222        95.90      96.00      -19.00     37.00      0.743288   Coralie
2456164.54335        190.90     43.00      140.00     29.00      0.730408   Coralie
2456424.76755        162.11     33.00      12.00      15.00      0.784052   FEROS
2456492.58995        -151.89    37.00      46.00      17.00      0.297314   FEROS
2456618.55621        127.90     44.00      -53.00     32.00      0.825691   Coralie
2456619.56771        -128.10    68.00      NULL       NULL       0.191281   Coralie
2456620.56070        81.90      70.00      68.00      37.00      0.550183   Coralie


==> HATS582-012_rvtable.dat <==
2456053.29791        84.91      91.40      NULL       NULL       0.711453   CYCLOPS
2456056.26837        -27.19     23.00      NULL       NULL       0.687278   CYCLOPS
2456057.29641        -204.59    21.20      NULL       NULL       0.024999   CYCLOPS
2456059.28565        362.01     48.90      NULL       NULL       0.678483   CYCLOPS
2456077.83581        116.30     25.00      -4.00      13.00      0.772389   FEROS
2456078.82092        -52.70     28.00      11.00      13.00      0.096005   FEROS
2456079.84891        -43.70     24.00      16.00      12.00      0.433710   FEROS
2456080.78831        225.02     35.00      -62.00     26.00      0.742312   Coralie
2456081.83369        -75.98     38.00      60.00      26.00      0.085728   Coralie
2456081.92743        -71.70     26.00      -2.00      13.00      0.116525   FEROS
2456082.93245        NULL       NULL       93.00      32.00      0.446681   Coralie
2456083.89769        51.30      25.00      2.00       13.00      0.763774   FEROS
2456084.78165        -101.98    43.00      -170.00    29.00      0.054161   Coralie
2456085.85427        -179.70    28.00      -28.00     14.00      0.406528   FEROS
2456085.93485        -228.98    42.00      -76.00     29.00      0.432999   Coralie
2456086.93769        -36.70     37.00      1.00       17.00      0.762443   FEROS
2456088.85705        -251.70    32.00      -47.00     15.00      0.392970   FEROS
2456114.66035        131.30     30.00      -620.00    14.00      0.869601   FEROS
2456115.81404        -50.70     30.00      -116.00    14.00      0.248599   FEROS
2456116.76798        114.30     24.00      -18.00     12.00      0.561976   FEROS
2456118.62415        -42.70     28.00      3.00       13.00      0.171747   FEROS
2456119.82198        39.30      37.00      -26.00     17.00      0.565244   FEROS
2456126.87056        104.30     30.00      27.00      14.00      0.880770   FEROS
2456144.82638        125.30     50.00      -21.00     22.00      0.779430   FEROS
2456145.89316        -98.70     45.00      91.00      20.00      0.129875   FEROS
2456146.66661        14.30      47.00      35.00      21.00      0.383962   FEROS
2456161.61887        -71.98     41.00      -17.00     29.00      0.295923   Coralie
2456161.70929        -121.70    32.00      9.00       15.00      0.325625   FEROS
2456164.51993        -52.98     47.00      -44.00     29.00      0.248947   Coralie
2456165.67277        82.30      24.00      23.00      12.00      0.627665   FEROS
2456171.58342        54.30      23.00      -10.00     12.00      0.569372   FEROS
2456189.95720        NULL       NULL       -21.98     15.82      0.605334   HDS
2456189.97192        NULL       NULL       -0.35      15.26      0.610170   HDS
2456190.93418        43.16      15.52      NULL       NULL       0.926282   HDS
2456190.93832        NULL       NULL       -33.54     28.34      0.927642   HDS
2456190.94892        43.99      12.45      NULL       NULL       0.931122   HDS
2456190.95305        NULL       NULL       -31.00     28.45      0.932481   HDS
2456190.96364        12.14      18.41      NULL       NULL       0.935959   HDS
2456190.96778        NULL       NULL       13.71      21.39      0.937318   HDS
2456191.93411        -66.61     25.00      NULL       NULL       0.254768   HDS
2456191.93818        NULL       NULL       11.77      21.81      0.256104   HDS
2456191.94884        -40.51     25.97      NULL       NULL       0.259605   HDS
2456191.95290        NULL       NULL       28.62      19.36      0.260941   HDS
2456191.96356        -75.01     31.07      NULL       NULL       0.264442   HDS
2456191.96762        NULL       NULL       16.85      41.46      0.265777   HDS
2456192.92689        17.12      17.65      NULL       NULL       0.580905   HDS
2456192.93086        NULL       NULL       -18.36     18.03      0.582210   HDS
2456192.93930        19.11      16.36      NULL       NULL       0.584982   HDS
2456192.94327        NULL       NULL       10.09      15.41      0.586287   HDS
2456192.95172        52.12      17.50      NULL       NULL       0.589061   HDS
2456192.95568        NULL       NULL       24.18      22.91      0.590365   HDS
2456192.96412        48.76      23.21      NULL       NULL       0.593137   HDS
2456208.70072        109.30     37.00      -8.00      17.00      0.762760   FEROS
2456209.62306        -77.70     37.00      -69.00     17.00      0.065756   FEROS
2456215.61886        -28.70     33.00      78.00      15.00      0.035434   FEROS
2456239.57386        137.02     43.00      63.00      26.00      0.904878   Coralie
2456240.56437        NULL       NULL       -120.00    37.00      0.230271   Coralie

